Effects of Electron Correlation, Orbital Degeneracy and Jahn-Teller Coupling in Perovskite Manganites

Roles of Coulomb interaction, orbital degeneracy and Jahn-Teller coupling in double-exchange models are examined for Mn perovskite oxides. We study the undoped Mott insulator as well as metal-insulator transitions by hole doping, and especially strong incoherence of ferromagnetic metal. We derive models where all the spins are fully polarized in two-dimensional planes as in the experimental indications, and investigate their ground-state properties by quantum Monte Carlo method. At half filling where the number of $e_{g}$ electron is one per site on average, the Coulomb interaction opens a Mott gap and induces a staggered orbital ordering. The opening of the Mott gap is, however, substantially slower than the mean-field results if the Jahn-Teller coupling is absent. The synergy between the strong correlation and the Jahn-Teller coupling largely enhances the Mott gap amplitude and reproduces realistic amplitudes and stabilization energy of the Jahn-Teller distortion. Upon doping, the orbital ordering stabilized by the Coulomb interaction is destroyed immediately. Toward the metal-insulator transition, the short-ranged orbital correlation is critically enhanced in metals, which should be related to strong incoherence of charge dynamics observed in experiments. Our model, moreover, exhibits a uniform ordering of $d_{x^{2}-y^{2}}$ orbital in a wide region of doping in agreement with experimental indications.

==> defphys.inc <==
\catcode`\@=11

% text mode %
%\newcommand{\backaccent}{{\char"60}}
\newcommand{\backaccent}{\char"60}
\newcommand{\backquote}{\backaccent\backaccent}
\newcommand{\prep}{{\em preprint.}}
\newcommand{\etal}{{\em et al.}}
\newcommand{\ie}{{\em i.e.}}

\def\PR#1{Phys. Rev. {\bf #1}}
\def\PRL#1{Phys. Rev. Lett. {\bf #1}}
\def\JPSJ#1{J. Phys. Soc. Jpn. {\bf #1}}

\newcommand{\Tc}{{$T_{\rm c}$ }}


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% math mode %
% words

\def\kF{k_{\rm F}}
\def\EF{E_{\rm F}}
\def\vF{v_{\rm F}}

\newcommand{\rmc}{{\rm c}}
\newcommand{\rmd}{{\rm d}}
\newcommand{\rme}{{\rm e}}
\newcommand{\rmi}{{\rm i}}


\renewcommand{\Re}{{\cal R}\!{\sl e}\,}
\renewcommand{\Im}{{\cal I}\!{\sl m}\,}

\newcommand{\sharps}{{\#\qquad}}
\newcommand{\Ham}{{\cal H}}

\newcommand{\const}{{\rm const.}}
\newcommand{\sgn}{{\rm sgn}}

\newcommand{\dags}{^\dagger}

\def\braket#1{\left\langle#1\right\rangle}
\def\ket#1{\left| #1\right\rangle}
\def\brakets#1{\langle#1\rangle}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%symbols

\def\simle{\mathrel{\mathpalette\@versim<}}   % < over \sim
\def\simge{\mathrel{\mathpalette\@versim>}}   % > over \sim
\def\@versim#1#2{\lower2.5pt\vbox{\baselineskip0pt \lineskip-.5pt
   \ialign{$\m@th#1\hfil##\hfil$\crcr#2\crcr\sim\crcr}}}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%abbreviations
%

\newcommand{\bequ}{ \begin{equation} }
\newcommand{\eequ}{ \end{equation} }
\newcommand{\barr}{ \begin{array} }
\newcommand{\earr}{ \end{array} }
\newcommand{\beqarr}{ \begin{eqnarray} }
\newcommand{\eeqarr}{ \end{eqnarray} }

\newcommand{\baralpha}{ \begin{eqnal} \beqarr}
\newcommand{\earalpha}{ \eeqarr \end{eqnal}}

\def\matrtwo#1{ \left( \barr{cc} #1 \earr\right)}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\catcode`\@=12

